Exact solution for the quantum and private capacities of bosonic dephasing channels

The capacities of noisy quantum channels capture the ultimate rates of information transmission across quantum communication lines, and the quantum capacity plays a key role in determining the overhead of fault-tolerant quantum computation platforms. In the case of bosonic systems, central to many applications, no closed formulas for these capacities were known for bosonic dephasing channels, a key class of non-Gaussian channels modelling, e.g., noise affecting superconducting circuits or fiber-optic communication channels. Here we provide the first exact calculation of the quantum, private, two-way assisted quantum, and secret-key agreement capacities of all bosonic dephasing channels. We prove that that they are equal to the relative entropy of the distribution underlying the channel to the uniform distribution. Our result solves a problem that has been open for over a decade, having been posed originally by [Jiang & Chen, Quantum and Nonlinear Optics 244, 2010].

==> distributions.csv <==
a,b,c,d
-3.141592653589793,0.00005836336576818541,0.009448770914506103,0.054036779444552145
-3.1115926535897933,0.0000593498424673515,0.009457277997882525,0.05404753749801033
-3.081592653589793,0.0000623352750960854,0.009482837551132477,0.054079827680261705
-3.0515926535897933,0.00006739813490145753,0.009525564697344216,0.05413369810352164
-3.021592653589793,0.00007467075587883679,0.009585652021523826,0.05420922911030572
-2.991592653589793,0.0000843416683309246,0.009663370643074385,0.054306533507389315
-2.961592653589793,0.00009665888696776465,0.009759071722611866,0.05442575689480455
-2.931592653589793,0.00011193417408122471,0.009873188408377405,0.0545670780913381
-2.901592653589793,0.00013054830335337036,0.010006238228883451,0.05473070965842479
-2.871592653589793,0.00015295735423966777,0.010158825939711158,0.054916898524774764
-2.8415926535897933,0.00017970007045712996,0.010331646833531235,0.05512592671452728
-2.811592653589793,0.00021140631873499402,0.010525490523420292,0.05535811218219501
-2.7815926535897932,0.0002488066854922416,0.010741245210355995,0.055613809758151105
-2.751592653589793,0.0002927432493153867,0.010979902446359565,0.055893412208921134
-2.721592653589793,0.00034418156584519155,0.011242562405070232,0.05619735141707388
-2.691592653589793,0.0004042238987605978,0.011530439671536264,0.056526099686064014
-2.661592653589793,0.00047412372578868557,0.011844869562636733,0.05688017117596649
-2.6315926535897933,0.0005553015418890624,0.012187314988748138,0.05726012347666214
-2.601592653589793,0.0006493619727805054,0.012559373865973372,0.057666559325687164
-2.5715926535897933,0.0007581122006275354,0.012962787086384186,0.05810012847865138
-2.541592653589793,0.0008835816898268949,0.013399447051211402,0.058561529740862275
-2.5115926535897932,0.0010280431842893405,0.013871406768661169,0.059051513169568276
-2.481592653589793,0.0011940349282851049,0.01438088951394622,0.05957088245705826
-2.451592653589793,0.0013843840407286897,0.014930299044094581,0.06012049750572806
-2.4215926535897934,0.0016022309476693148,0.015522230354027063,0.06070127720715072
-2.391592653589793,0.0018510547497301586,0.016159480953163663,0.06131420243816979
-2.361592653589793,0.002134699370347209,0.0168450626333094,0.06196031928807488
-2.331592653589793,0.002457400297012027,0.01758221368866037,0.06264074253201869
-2.3015926535897933,0.002823811691495925,0.01837441153733837,0.06335665936699589
-2.271592653589793,0.003239033606480944,0.01922538568078707,0.06410933342792752
-2.241592653589793,0.003708639005477806,0.020139130922529613,0.06490010910267802
-2.2115926535897934,0.004238700240793976,0.021119920751090683,0.06573041616617618
-2.181592653589793,0.004835814601137993,0.022172320773233004,0.06660177475520934
-2.151592653589793,0.005507128496814307,0.0233012020629782,0.06751580070690853
-2.121592653589793,0.006260359807081001,0.02451175426912678,0.06847421128543141
-2.0915926535897933,0.007103817871905457,0.02580949829914907,0.06947883132286568
-2.061592653589793,0.00804642056995106,0.027200298370415463,0.0705315998019039
-2.0315926535897932,0.009097707887138512,0.02869037319084838,0.07163457690935571
-2.0015926535897934,0.010267851346599712,0.030286306000346163,0.07278995159103797
-1.9715926535897932,0.011567658642406864,0.03199505317195722,0.07400004963997688
-1.9415926535897932,0.013008572797281213,0.03382395103805896,0.07526734235112043
-1.9115926535897931,0.0146026651497841,0.0357807205720977,0.07659445577683363
-1.881592653589793,0.016362621470478646,0.03787346952125168,0.07798418061824958
-1.851592653589793,0.018301720510451428,0.040110691550283344,0.0794394827879851
-1.8215926535897933,0.020433804300565878,0.04250126192255984,0.08096351467966997
-1.7915926535897932,0.02277323954700651,0.045054429211586346,0.08255962717903789
-1.7615926535897932,0.02533486950907496,0.04777980250638908,0.08423138244979143
-1.7315926535897932,0.02813395579970929,0.05068733354782225,0.08598256752485317
-1.7015926535897932,0.03118610961853912,0.05378729321160126,0.08781720872966298
-1.6715926535897931,0.03450721201198877,0.05709024173897123,0.08973958695852699
-1.6415926535897931,0.038113322855299316,0.060606992108905564,0.091754253817239
-1.611592653589793,0.04202057836738635,0.06434856594820602,0.09386604863475395
-1.581592653589793,0.046245077100932015,0.06832614138953376,0.09608011633296425
-1.5515926535897933,0.050802754496438826,0.07255099231398357,0.09840192612583391
-1.5215926535897932,0.055709246249237704,0.07703441845607775,0.10083729099635345
-1.4915926535897932,0.06097974091135489,0.08178766590672103,0.1033923878708573
-1.4615926535897932,0.06662882233405865,0.08682183762535893,0.10607377837383827
-1.4315926535897932,0.07267030274979903,0.09214779366779094,0.1088884300008709
-1.4015926535897931,0.07911704749173809,0.09777604095206156,0.11184373749066888
-1.371592653589793,0.0859807925523921,0.10371661252252926,0.11494754410733818
-1.3415926535897933,0.09327195638700063,0.10997893643215224,0.11820816245779957
-1.3115926535897933,0.10099944756872371,0.11657169454531013,0.12163439436392376
-1.2815926535897932,0.10917047009801133,0.1235026717676126,0.12523554918036958
-1.2515926535897932,0.11779032835365867,0.130778596433999,0.12902145979308058
-1.2215926535897932,0.12686223384417286,0.13840497283013276,0.13300249534486244
-1.1915926535897932,0.13638711607107143,0.14638590708198254,0.13718956950776667
-1.1615926535897931,0.14636343994657222,0.1547239279210346,0.14159414285083147
-1.1315926535897933,0.15678703231283225,0.16341980411339713,0.1462282175292076
-1.101592653589793,0.1676509201846821,0.17247236062483337,0.15110432213956904
-1.0715926535897933,0.17894518337912943,0.18187829587431412,0.15623548413964247
-1.041592653589793,0.19065682419963423,0.1916320026990217,0.1616351867097917
-1.0115926535897932,0.20276965680853715,0.20172539590610647,0.16731730633618408
-0.981592653589793,0.21526421884490282,0.21214774951258628,0.17329602671484767
-0.9515926535897932,0.22811770772583226,0.22288554696577897,0.17958572381461715
-0.9215926535897934,0.24130394390615925,0.233922347783612,0.18620081610164643
-0.8915926535897931,0.2547933631642418,0.24523867414806036,0.19315557303534248
-0.8615926535897933,0.26855303973100847,0.25681192101720485,0.2004638740253881
-0.8315926535897931,0.2825467417870524,0.26861629328394127,0.20813890914099292
-0.8015926535897933,0.2967350205207882,0.28062277339513686,0.21619281206115112
-0.771592653589793,0.3110753335727824,0.2927991226482984,0.22463621515640306
-0.7415926535897932,0.32552220329144216,0.3051099190994406,0.2334777163484945
-0.7115926535897934,0.34002740979825824,0.31751663464371166,0.2427232477060154
-0.6815926535897932,0.3545402184123994,0.3299777533695469,0.25237533686288594
-0.6515926535897933,0.36900764052105295,0.3424489327403105,0.2624322546186131
-0.6215926535897931,0.38337472651043175,0.3548832085298717,0.2728870458840657
-0.5915926535897933,0.39758488890022403,0.36723124373841415,0.28372644691389676
-0.561592653589793,0.4115802533592666,0.3794416209529521,0.2949296999756709
-0.5315926535897932,0.425302034830269,0.3914611768070924,0.3064672876671821
-0.5015926535897934,0.4386909355645808,0.4032353763527352,0.3182996232991066
-0.4715926535897932,0.4516875614721332,0.4147087243009893,0.3303757511404376
-0.4415926535897934,0.4642328528344536,0.42582520924079725,0.34263213047487884
-0.41159265358979313,0.4762685251172279,0.43652877612310526,0.3549915992937835
-0.38159265358979333,0.4877375153598558,0.4467638215280597,0.36736263516352974
-0.3515926535897931,0.49858442941868925,0.4564757055349293,0.37963904945265825
-0.3215926535897933,0.5087559852030652,0.4656112734107447,0.3917002627462728
-0.291592653589793,0.51820144697286,0.4741193798441994,0.40341230912764814
-0.2615926535897932,0.5268730457658545,0.48195140809407355,0.4146296999685661
-0.23159265358979342,0.5347263810944078,0.48906177621149094,0.425198239448299
-0.20159265358979317,0.541720799194088,0.4954084224442505,0.4349588216291066
-0.17159265358979336,0.5478197433211196,0.5009532620469015,0.4437521533630274
-0.14159265358979312,0.5529910718785027,0.5056626080052319,0.4514242441240338
-0.11159265358979331,0.5572073404989464,0.509507548636812,0.45783239396132275
-0.08159265358979306,0.5604460446215541,0.5124642756437097,0.46285130988088485
-0.05159265358979326,0.5626898195626308,0.5145143569582132,0.4663789075088926
-0.02159265358979301,0.5639265955920596,0.5156449496215836,0.46834132640424975
0.008407346410206795,0.5641497060775432,0.5158489489495433,0.4686967161222844
0.0384073464102066,0.5633579473409737,0.5151250713429093,0.46743743908575264
0.06840734641020685,0.5615555894749895,0.5134778692710708,0.46459047705753775
0.09840734641020665,0.5587523379837234,0.5109176781614828,0.4602160013104289
0.1284073464102069,0.5549632467298781,0.50746049614038,0.45440424609139746
0.1584073464102067,0.550208583280616,0.5031277987586991,0.44727098293163653
0.18840734641020696,0.5445136483374808,0.49794629197368445,0.438952006794243
0.21840734641020676,0.5379085515012066,0.4919476077134178,0.4295971005378222
0.24840734641020656,0.5304279461518416,0.4851679473037082,0.4193639397970459
0.2784073464102068,0.5221107267099063,0.47764767886279746,0.40841234474052657
0.3084073464102066,0.5129996919779033,0.46943089545150807,0.39689919402258855
0.33840734641020687,0.5031411786370362,0.4605649412914929,0.384974208143298
0.36840734641020667,0.49258466928619477,0.4510999137235661,0.37277670163991533
0.3984073464102069,0.4813823796550542,0.4410881487679304,0.3604333092367914
0.4284073464102067,0.46958882979771754,0.4305836981695623,0.3480566181560109
0.45840734641020653,0.45726040417618435,0.4196418056706775,0.3357445899868273
0.4884073464102068,0.44445490557385586,0.40831838995801834,0.32358062954949
0.5184073464102066,0.43123110773936846,0.39666954129927384,0.31163415123604
0.5484073464102068,0.41764831155256904,0.38475103832709007,0.2999615003956238
0.5784073464102066,0.4037659093309226,0.37261789077011015,0.2886071034434495
0.6084073464102069,0.38964296166052687,0.36032391318929846,0.27760474115773687
0.6384073464102067,0.37533779084677316,0.3479213339765162,0.2669788617237599
0.6684073464102069,0.3609075947417097,0.3354604430331773,0.2567458711677894
0.6984073464102067,0.34640808432538683,0.3229892806917477,0.24691535750432853
0.7284073464102065,0.33189314800426306,0.31055336959265006,0.23749122053847696
0.7584073464102068,0.31741454514898576,0.29819549040305526,0.22847269168460363
0.7884073464102066,0.3030216309344835,0.2859555014792359,0.21985523757838543
0.8184073464102068,0.2887611140753319,0.2738702018453889,0.2116313480493861
0.8484073464102067,0.2746768485766584,0.2619732362012463,0.20379121363686936
0.8784073464102065,0.26080966015299684,0.25029504008767967,0.19632330072583437
0.9084073464102067,0.247197207511707,0.23886282284044194,0.18921483396748412
0.938407346410207,0.23387387826042288,0.2277005855509316,0.18245219628318327
0.9684073464102063,0.2208707187855186,0.21682917093061335,0.17602125672294822
0.9984073464102066,0.2082153970660496,0.2062663417413195,0.1699076359855694
1.0284073464102068,0.19593219703951856,0.19602688430377932,0.16409691867923173
1.058407346410207,0.18404204282577122,0.18612273352631897,0.15857482053427638
1.0884073464102064,0.17256255084616773,0.17656311589822293,0.1533273178617059
1.1184073464102067,0.16150810764877213,0.1673547069600848,0.14834074564148975
1.148407346410207,0.1508899710677797,0.15850179988821156,0.14360186976140685
1.1784073464102072,0.14071639220692894,0.1500064820028915,0.13909793813196997
1.2084073464102065,0.13099275564175925,0.14186881622210984,0.13481671468672154
1.2384073464102068,0.12172173518293626,0.13408702472416598,0.13074649964303434
1.268407346410207,0.1129034625306164,0.12665767234608727,0.12687613884473886
1.2984073464102064,0.10453570617541778,0.11957584752169918,0.12319502452962025
1.3284073464102066,0.09661405796207174,0.11283533884639024,0.11969308945561191
1.3584073464102069,0.08913212482383429,0.10642880563843278,0.1163607959721418
1.3884073464102071,0.08208172331555931,0.10034794114349349,0.11318912133021394
1.4184073464102065,0.07545307471709709,0.09458362729491634,0.11016954027938108
1.4484073464102067,0.06923499864232871,0.08912608019354623,0.1072940057951917
1.478407346410207,0.06341510326863442,0.08396498570427878,0.10455492861103494
1.5084073464102064,0.0579799704928906,0.07908962477993665,0.10194515608824715
1.5384073464102066,0.05291533451929618,0.07448898831505787,0.09945795084325353
1.5684073464102068,0.04820625258770797,0.07015188150196142,0.09708696945635437
1.598407346410207,0.04383726675522114,0.06606701780886992,0.09482624151008064
1.6284073464102065,0.03979255584526546,0.06222310282529065,0.09267014914288799
1.6584073464102067,0.03605607687458973,0.05860890832404881,0.0906134072538313
1.688407346410207,0.03261169545664289,0.05521333697347495,0.08865104445366903
1.7184073464102063,0.02944330485782958,0.05202547819864283,0.08677838482581474
1.7484073464102066,0.026534933549124343,0.04903465573882231,0.08499103053522149
1.7784073464102068,0.023870841248116528,0.046230467481130674,0.08328484530341827
1.808407346410207,0.02143560358465451,0.043602818169486135,0.08165593875250433
1.8384073464102064,0.019214185646139643,0.0411419455951488,0.08010065160910881
1.8684073464102067,0.017192004765786247,0.03883844087208572,0.07861554175043961
1.898407346410207,0.015354983008723977,0.0366832633887759,0.07719737106801519
1.9284073464102063,0.013689589886857085,0.03466775100942306,0.07584309312001682
1.9584073464102065,0.012182875894346865,0.03278362607331425,0.07454984154004599
1.9884073464102068,0.010822497502085126,0.03102299771255535,0.07331491916809893
2.018407346410207,0.009596734282402644,0.02937836097680459,0.07213578786852677
2.0484073464102064,0.008494498855472276,0.02784259321995481,0.07101005899943069
2.0784073464102066,0.007505340357494315,0.026408948168877976,0.06993548449817495
2.108407346410207,0.006619442128949169,0.025071048059115923,0.06890994854835586
2.1384073464102062,0.005827614310165534,0.023822874187418124,0.06793145979452692
2.1684073464102065,0.0051212820124117665,0.02265875619682408,0.06699814407217225
2.1984073464102067,0.004492469706885301,0.021573360376981165,0.06610823762176274
2.228407346410207,0.003933782442544117,0.020561677230905125,0.06526008075717295
2.2584073464102064,0.003438384467843942,0.01961900852967357,0.06445211196023959
2.2884073464102066,0.002999975792196871,0.018740954048753953,0.06368286237476709
2.318407346410207,0.0026127671813668658,0.017923398153914027,0.0629509506748099
2.348407346410207,0.0022714540379888933,0.017162496380988178,0.06225507828356326
2.3784073464102065,0.0019711895747869484,0.016454662132186094,0.06159402492066288
2.4084073464102067,0.0017075576446067275,0.01579655359209281,0.06096664445711331
2.438407346410207,0.0014765455487284476,0.015185060948963842,0.060371861058435464
2.4684073464102063,0.0012745171036318982,0.014617293991278195,0.0598086655979318
2.4984073464102066,0.0010981862069113135,0.014090570135678548,0.059276112323219624
2.528407346410207,0.0009445911057532967,0.013602402930287912,0.05877331576037
2.558407346410207,0.0008110695365846778,0.013150491066827653,0.058299447841117374
2.5884073464102064,0.000695234872376174,0.012732707925852453,0.057853735239670634
2.6184073464102067,0.0005949533847949711,0.012347091671639108,0.057435456906664156
2.648407346410207,0.0005083227020051326,0.01199183590669981,0.05704394178873773
2.6784073464102063,0.0004336515194461261,0.011665280890418373,0.0566785667231306
2.7084073464102065,0.00036944060033850787,0.011365905321819823,0.056338754497520224
2.7384073464102068,0.0003143650849132041,0.011092318682873812,0.05602397206613334
2.768407346410207,0.0002672581123258213,0.010843254135901504,0.05573372891390739
2.7984073464102064,0.0002270957467752451,0.010617561966514146,0.055467575561190634
2.8284073464102066,0.0001929831893437629,0.010414203561973574,0.055225102202138714
2.858407346410207,0.00016414224935043425,0.010232245913855607,0.05500593747059952
2.8884073464102062,0.00013990004338388466,0.010070856633345372,0.054809747327879285
2.9184073464102065,0.0001196788864747366,0.009929299467338032,0.054636234067353344
2.9484073464102067,0.00010298733789769489,0.00980693030370168,0.054485135431429
2.978407346410207,0.00008941236367743474,0.009703193654531532,0.054356223836886666
3.0084073464102064,0.00007861257882908996,0.009617619606941543,0.054249305705123124
3.0384073464102066,0.00007031253452209,0.009549821231860763,0.054164220894298974
3.068407346410207,0.00006429801854052481,0.009499492442392463,0.05410084223085427
3.098407346410207,0.000060412341466849896,0.009466406294522356,0.05405907513830393
3.1284073464102065,0.000058553585777652174,0.009450413724300234,0.0540388573616612

